Stack-sorting with Stacks Avoiding Vincular Patterns

We introduce the stack-sorting map $\text{SC}_\sigma$ that sorts, in a right-greedy manner, an input permutation through a stack that avoids some vincular pattern $\sigma$. The stack-sorting maps of Cerbai et al. in which the stack avoids a pattern classically and Defant and Zheng in which the stack avoids a pattern consecutively follow as special cases. We first characterize and enumerate the sorting class $\text{Sort}(\text{SC}_\sigma)$, the set of permutations sorted by $s\circ\text{SC}_\sigma$, for seven length $3$ patterns $\sigma$. We also decide when $\text{Sort}(\text{SC}_\sigma)$ is a permutation class. Next, we compute $\max_{\pi\in \mathfrak S_n}|\text{SC}_\sigma^{-1}(\pi)|$ and characterize the periodic points of $\text{SC}_\sigma$ for several length $3$ patterns $\sigma$. We end with several conjectures and open problems.

==> pictures/exs123.tikz <==
\begin{tikzpicture}[dot/.style = {circle, fill, minimum size=#1, inner sep=0pt, outer sep=0pt, text width=1cm}]
    \begin{scope}[thick]
        \draw (0,0) -- (1,0); 
        \draw (1,0) -- (1,-1.3); 
        \draw (1,-1.3) -- (1.4,-1.3); 
        \draw (1.4,-1.3) -- (1.4,0); 
        \draw (1.4,0) -- (2.4,0); 
        \draw[->] (2.4,-0.5) -- (2.8,-0.5);

        \draw (2.8,0) -- (3.8,0); 
        \draw (3.8,0) -- (3.8,-1.3); 
        \draw (3.8,-1.3) -- (4.2,-1.3); 
        \draw (4.2,-1.3) -- (4.2,0); 
        \draw (4.2,0) -- (5.2,0); 
        \draw[->] (5.2,-0.5) -- (5.6,-0.5);

        \draw (5.6,0) -- (6.6,0); 
        \draw (6.6,0) -- (6.6,-1.3); 
        \draw (6.6,-1.3) -- (7,-1.3); 
        \draw (7,-1.3) -- (7,0); 
        \draw (7,0) -- (8,0); 
        \draw[->] (8,-0.5) -- (8.4,-0.5);

        \draw (8.4,0) -- (9.4,0); 
        \draw (9.4,0) -- (9.4,-1.3); 
        \draw (9.4,-1.3) -- (9.8,-1.3); 
        \draw (9.8,-1.3) -- (9.8,0); 
        \draw (9.8,0) -- (10.8,0); 
        \draw[->] (10.8,-0.5) -- (11.2,-0.5);

        \draw (11.2,0) -- (12.2,0); 
        \draw (12.2,0) -- (12.2,-1.3); 
        \draw (12.2,-1.3) -- (12.6,-1.3); 
        \draw (12.6,-1.3) -- (12.6,0); 
        \draw (12.6,0) -- (13.6,0); 
        \draw[->] (13.6,-0.5) -- (14,-0.5);

        \draw (14,0) -- (15,0); 
        \draw (15,0) -- (15,-1.3); 
        \draw (15,-1.3) -- (15.4,-1.3); 
        \draw (15.4,-1.3) -- (15.4,0); 
        \draw (15.4,0) -- (16.4,0); 
        \draw[->] (16.4,-0.5) -- (16.8,-0.5);

        \draw (16.8,0) -- (17.8,0); 
        \draw (17.8,0) -- (17.8,-1.3); 
        \draw (17.8,-1.3) -- (18.2,-1.3); 
        \draw (18.2,-1.3) -- (18.2,0); 
        \draw (18.2,0) -- (19.2,0); 
        \draw[->] (2.4,-2.5) -- (2.8,-2.5);

        \draw (2.8,-2) -- (3.8,-2); 
        \draw (3.8,-2) -- (3.8,-3.3); 
        \draw (3.8,-3.3) -- (4.2,-3.3); 
        \draw (4.2,-3.3) -- (4.2,-2); 
        \draw (4.2,-2) -- (5.2,-2); 
        \draw[->] (5.2,-2.5) -- (5.6,-2.5);

        \draw (5.6,-2) -- (6.6,-2); 
        \draw (6.6,-2) -- (6.6,-3.3); 
        \draw (6.6,-3.3) -- (7,-3.3); 
        \draw (7,-3.3) -- (7,-2); 
        \draw (7,-2) -- (8,-2); 
        \draw[->] (8,-2.5) -- (8.4,-2.5);

        \draw (8.4,-2) -- (9.4,-2); 
        \draw (9.4,-2) -- (9.4,-3.3); 
        \draw (9.4,-3.3) -- (9.8,-3.3); 
        \draw (9.8,-3.3) -- (9.8,-2); 
        \draw (9.8,-2) -- (10.8,-2); 
        \draw[->] (10.8,-2.5) -- (11.2,-2.5);

        \draw (11.2,-2) -- (12.2,-2); 
        \draw (12.2,-2) -- (12.2,-3.3); 
        \draw (12.2,-3.3) -- (12.6,-3.3); 
        \draw (12.6,-3.3) -- (12.6,-2); 
        \draw (12.6,-2) -- (13.6,-2); 
        \draw[->] (13.6,-2.5) -- (14,-2.5);

        \draw (14,-2) -- (15,-2); 
        \draw (15,-2) -- (15,-3.3); 
        \draw (15,-3.3) -- (15.4,-3.3); 
        \draw (15.4,-3.3) -- (15.4,-2); 
        \draw (15.4,-2) -- (16.4,-2); 
        \draw[->] (16.4,-2.5) -- (16.8,-2.5);

        \draw (16.8,-2) -- (17.8,-2); 
        \draw (17.8,-2) -- (17.8,-3.3); 
        \draw (17.8,-3.3) -- (18.2,-3.3); 
        \draw (18.2,-3.3) -- (18.2,-2); 
        \draw (18.2,-2) -- (19.2,-2); 

        \node at (1.9,0.2) {\tiny514362}; 
        \node at (1.2,-1.125) {\tiny}; 
        \node at (1.2,-0.825) {\tiny}; 
        \node at (1.2,-0.525) {\tiny}; 
        \node at (1.2,-0.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (0.5,0.2) {\tiny}; 

        \node at (4.62,0.2) {\tiny14362}; 
        \node at (4,-1.125) {\tiny5}; 
        \node at (1.2,-0.825) {\tiny}; 
        \node at (1.2,-0.525) {\tiny}; 
        \node at (1.2,-0.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (0.5,0.2) {\tiny}; 

        \node at (7.34,0.2) {\tiny4362}; 
        \node at (6.8,-1.125) {\tiny5}; 
        \node at (6.8,-0.825) {\tiny1}; 
        \node at (1.2,-0.525) {\tiny}; 
        \node at (1.2,-0.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (0.5,0.2) {\tiny}; 

        \node at (10.06,0.2) {\tiny362}; 
        \node at (9.6,-1.125) {\tiny5}; 
        \node at (9.6,-0.825) {\tiny1}; 
        \node at (9.6,-0.525) {\tiny4}; 
        \node at (1.2,-0.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (0.5,0.2) {\tiny}; 

        \node at (12.86,0.2) {\tiny362}; 
        \node at (12.4,-1.125) {\tiny5}; 
        \node at (12.4,-0.825) {\tiny1}; 
        \node at (9.6,-0.525) {\tiny}; 
        \node at (1.2,-0.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (11.3,0.2) {\tiny4}; 

        \node at (15.58,0.2) {\tiny62}; 
        \node at (15.2,-1.125) {\tiny5}; 
        \node at (15.2,-0.825) {\tiny1}; 
        \node at (15.2,-0.525) {\tiny3}; 
        \node at (1.2,-0.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (14.1,0.2) {\tiny4}; 

        \node at (18.3,0.2) {\tiny2}; 
        \node at (18,-1.125) {\tiny5}; 
        \node at (18,-0.825) {\tiny1}; 
        \node at (18,-0.525) {\tiny3}; 
        \node at (18,-0.225) {\tiny6}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (16.9,0.2) {\tiny4}; 

        \node at (4.3,-1.8) {\tiny2}; 
        \node at (4,-3.125) {\tiny5}; 
        \node at (4,-2.825) {\tiny1}; 
        \node at (4,-2.525) {\tiny3}; 
        \node at (4,-2.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (2.98,-1.8) {\tiny46}; 

        \node at (7.1,-1.8) {\tiny2}; 
        \node at (6.8,-3.125) {\tiny5}; 
        \node at (6.8,-2.825) {\tiny1}; 
        \node at (4,-2.525) {\tiny}; 
        \node at (4,-2.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (5.86,-1.8) {\tiny463}; 

        \node at (7.1,-1.8) {\tiny}; 
        \node at (9.6,-3.125) {\tiny5}; 
        \node at (9.6,-2.825) {\tiny1}; 
        \node at (9.6,-2.525) {\tiny2}; 
        \node at (4,-2.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (8.66,-1.8) {\tiny463}; 

        \node at (7.1,-1.8) {\tiny}; 
        \node at (12.4,-3.125) {\tiny5}; 
        \node at (12.4,-2.825) {\tiny1}; 
        \node at (9.6,-2.525) {\tiny}; 
        \node at (4,-2.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (11.54,-1.8) {\tiny4632}; 

        \node at (7.1,-1.8) {\tiny}; 
        \node at (15.2,-3.125) {\tiny5}; 
        \node at (15.2,-2.825) {\tiny}; 
        \node at (9.6,-2.525) {\tiny}; 
        \node at (4,-2.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (14.42,-1.8) {\tiny46321}; 

        \node at (7.1,-1.8) {\tiny}; 
        \node at (15.2,-3.125) {\tiny}; 
        \node at (15.2,-2.825) {\tiny}; 
        \node at (9.6,-2.525) {\tiny}; 
        \node at (4,-2.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (17.3,-1.8) {\tiny463215}; 
    \end{scope}
\end{tikzpicture}

==> pictures/exsc123.tikz <==
\begin{tikzpicture}[dot/.style = {circle, fill, minimum size=#1, inner sep=0pt, outer sep=0pt}]
    \begin{scope}[thick]
        \draw (0,0) -- (1,0); 
        \draw (1,0) -- (1,-1.3); 
        \draw (1,-1.3) -- (1.4,-1.3); 
        \draw (1.4,-1.3) -- (1.4,0); 
        \draw (1.4,0) -- (2.4,0); 
        \draw[->] (2.4,-0.5) -- (2.8,-0.5);

        \draw (2.8,0) -- (3.8,0); 
        \draw (3.8,0) -- (3.8,-1.3); 
        \draw (3.8,-1.3) -- (4.2,-1.3); 
        \draw (4.2,-1.3) -- (4.2,0); 
        \draw (4.2,0) -- (5.2,0); 
        \draw[->] (5.2,-0.5) -- (5.6,-0.5);

        \draw (5.6,0) -- (6.6,0); 
        \draw (6.6,0) -- (6.6,-1.3); 
        \draw (6.6,-1.3) -- (7,-1.3); 
        \draw (7,-1.3) -- (7,0); 
        \draw (7,0) -- (8,0); 
        \draw[->] (8,-0.5) -- (8.4,-0.5);

        \draw (8.4,0) -- (9.4,0); 
        \draw (9.4,0) -- (9.4,-1.3); 
        \draw (9.4,-1.3) -- (9.8,-1.3); 
        \draw (9.8,-1.3) -- (9.8,0); 
        \draw (9.8,0) -- (10.8,0); 
        \draw[->] (10.8,-0.5) -- (11.2,-0.5);

        \draw (11.2,0) -- (12.2,0); 
        \draw (12.2,0) -- (12.2,-1.3); 
        \draw (12.2,-1.3) -- (12.6,-1.3); 
        \draw (12.6,-1.3) -- (12.6,0); 
        \draw (12.6,0) -- (13.6,0); 
        \draw[->] (13.6,-0.5) -- (14,-0.5);

        \draw (14,0) -- (15,0); 
        \draw (15,0) -- (15,-1.3); 
        \draw (15,-1.3) -- (15.4,-1.3); 
        \draw (15.4,-1.3) -- (15.4,0); 
        \draw (15.4,0) -- (16.4,0); 
        \draw[->] (16.4,-0.5) -- (16.8,-0.5);

        \draw (16.8,0) -- (17.8,0); 
        \draw (17.8,0) -- (17.8,-1.3); 
        \draw (17.8,-1.3) -- (18.2,-1.3); 
        \draw (18.2,-1.3) -- (18.2,0); 
        \draw (18.2,0) -- (19.2,0); 
        \draw[->] (2.4,-2.5) -- (2.8,-2.5);

        \draw (2.8,-2) -- (3.8,-2); 
        \draw (3.8,-2) -- (3.8,-3.3); 
        \draw (3.8,-3.3) -- (4.2,-3.3); 
        \draw (4.2,-3.3) -- (4.2,-2); 
        \draw (4.2,-2) -- (5.2,-2); 
        \draw[->] (5.2,-2.5) -- (5.6,-2.5);

        \draw (5.6,-2) -- (6.6,-2); 
        \draw (6.6,-2) -- (6.6,-3.3); 
        \draw (6.6,-3.3) -- (7,-3.3); 
        \draw (7,-3.3) -- (7,-2); 
        \draw (7,-2) -- (8,-2); 
        \draw[->] (8,-2.5) -- (8.4,-2.5);

        \draw (8.4,-2) -- (9.4,-2); 
        \draw (9.4,-2) -- (9.4,-3.3); 
        \draw (9.4,-3.3) -- (9.8,-3.3); 
        \draw (9.8,-3.3) -- (9.8,-2); 
        \draw (9.8,-2) -- (10.8,-2); 
        \draw[->] (10.8,-2.5) -- (11.2,-2.5);

        \draw (11.2,-2) -- (12.2,-2); 
        \draw (12.2,-2) -- (12.2,-3.3); 
        \draw (12.2,-3.3) -- (12.6,-3.3); 
        \draw (12.6,-3.3) -- (12.6,-2); 
        \draw (12.6,-2) -- (13.6,-2); 
        \draw[->] (13.6,-2.5) -- (14,-2.5);

        \draw (14,-2) -- (15,-2); 
        \draw (15,-2) -- (15,-3.3); 
        \draw (15,-3.3) -- (15.4,-3.3); 
        \draw (15.4,-3.3) -- (15.4,-2); 
        \draw (15.4,-2) -- (16.4,-2); 
        \draw[->] (16.4,-2.5) -- (16.8,-2.5);

        \draw (16.8,-2) -- (17.8,-2); 
        \draw (17.8,-2) -- (17.8,-3.3); 
        \draw (17.8,-3.3) -- (18.2,-3.3); 
        \draw (18.2,-3.3) -- (18.2,-2); 
        \draw (18.2,-2) -- (19.2,-2); 
        
        \node at (1.9,0.2) {\tiny514362}; 
        \node at (1.2,-1.125) {\tiny}; 
        \node at (1.2,-0.825) {\tiny}; 
        \node at (1.2,-0.525) {\tiny}; 
        \node at (1.2,-0.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (0.5,0.2) {\tiny}; 

        \node at (4.62,0.2) {\tiny14362}; 
        \node at (4,-1.125) {\tiny5}; 
        \node at (1.2,-0.825) {\tiny}; 
        \node at (1.2,-0.525) {\tiny}; 
        \node at (1.2,-0.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (0.5,0.2) {\tiny}; 

        \node at (7.34,0.2) {\tiny4362}; 
        \node at (6.8,-1.125) {\tiny5}; 
        \node at (6.8,-0.825) {\tiny1}; 
        \node at (1.2,-0.525) {\tiny}; 
        \node at (1.2,-0.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (0.5,0.2) {\tiny}; 

        \node at (10.06,0.2) {\tiny362}; 
        \node at (9.6,-1.125) {\tiny5}; 
        \node at (9.6,-0.825) {\tiny1}; 
        \node at (9.6,-0.525) {\tiny4}; 
        \node at (1.2,-0.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (0.5,0.2) {\tiny}; 

        \node at (12.78,0.2) {\tiny62}; 
        \node at (12.4,-1.125) {\tiny5}; 
        \node at (12.4,-0.825) {\tiny1}; 
        \node at (12.4,-0.525) {\tiny4}; 
        \node at (12.4,-0.225) {\tiny3}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (11.3,0.2) {\tiny}; 

        \node at (15.5,0.2) {\tiny2}; 
        \node at (15.2,-1.125) {\tiny5}; 
        \node at (15.2,-0.825) {\tiny1}; 
        \node at (15.2,-0.525) {\tiny4}; 
        \node at (15.2,-0.225) {\tiny3}; 
        \node at (15.2,0.075) {\tiny6}; 
        \node at (14.1,0.2) {\tiny}; 

        \node at (18.3,0.2) {\tiny}; 
        \node at (18,-1.125) {\tiny5}; 
        \node at (18,-0.825) {\tiny1}; 
        \node at (18,-0.525) {\tiny4}; 
        \node at (18,-0.225) {\tiny3}; 
        \node at (18,0.075) {\tiny6}; 
        \node at (18,0.375) {\tiny2}; 
        \node at (16.9,0.2) {\tiny}; 

        \node at (4.3,-1.8) {\tiny}; 
        \node at (4,-3.125) {\tiny5}; 
        \node at (4,-2.825) {\tiny1}; 
        \node at (4,-2.525) {\tiny4}; 
        \node at (4,-2.225) {\tiny3}; 
        \node at (4,-1.925) {\tiny6}; 
        \node at (2.9,-1.8) {\tiny2}; 

        \node at (7.1,-1.8) {\tiny}; 
        \node at (6.8,-3.125) {\tiny5}; 
        \node at (6.8,-2.825) {\tiny1}; 
        \node at (6.8,-2.525) {\tiny4}; 
        \node at (6.8,-2.225) {\tiny3}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (5.78,-1.8) {\tiny26}; 

        \node at (7.1,-1.8) {\tiny}; 
        \node at (9.6,-3.125) {\tiny5}; 
        \node at (9.6,-2.825) {\tiny1}; 
        \node at (9.6,-2.525) {\tiny4}; 
        \node at (4,-2.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (8.66,-1.8) {\tiny263}; 

        \node at (7.1,-1.8) {\tiny}; 
        \node at (12.4,-3.125) {\tiny5}; 
        \node at (12.4,-2.825) {\tiny1}; 
        \node at (9.6,-2.525) {\tiny}; 
        \node at (4,-2.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (11.54,-1.8) {\tiny2634}; 

        \node at (7.1,-1.8) {\tiny}; 
        \node at (15.2,-3.125) {\tiny5}; 
        \node at (15.2,-2.825) {\tiny}; 
        \node at (9.6,-2.525) {\tiny}; 
        \node at (4,-2.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (14.42,-1.8) {\tiny26341}; 

        \node at (7.1,-1.8) {\tiny}; 
        \node at (15.2,-3.125) {\tiny}; 
        \node at (15.2,-2.825) {\tiny}; 
        \node at (9.6,-2.525) {\tiny}; 
        \node at (4,-2.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (17.3,-1.8) {\tiny263415}; 
    \end{scope}
\end{tikzpicture}

==> pictures/exscs123.tikz <==
\begin{tikzpicture}[dot/.style = {circle, fill, minimum size=#1, inner sep=0pt, outer sep=0pt}]
    \begin{scope}[thick]
        \draw (0,0) -- (1,0); 
        \draw (1,0) -- (1,-1.3); 
        \draw (1,-1.3) -- (1.4,-1.3); 
        \draw (1.4,-1.3) -- (1.4,0); 
        \draw (1.4,0) -- (2.4,0); 
        \draw[->] (2.4,-0.5) -- (2.8,-0.5);

        \draw (2.8,0) -- (3.8,0); 
        \draw (3.8,0) -- (3.8,-1.3); 
        \draw (3.8,-1.3) -- (4.2,-1.3); 
        \draw (4.2,-1.3) -- (4.2,0); 
        \draw (4.2,0) -- (5.2,0); 
        \draw[->] (5.2,-0.5) -- (5.6,-0.5);

        \draw (5.6,0) -- (6.6,0); 
        \draw (6.6,0) -- (6.6,-1.3); 
        \draw (6.6,-1.3) -- (7,-1.3); 
        \draw (7,-1.3) -- (7,0); 
        \draw (7,0) -- (8,0); 
        \draw[->] (8,-0.5) -- (8.4,-0.5);

        \draw (8.4,0) -- (9.4,0); 
        \draw (9.4,0) -- (9.4,-1.3); 
        \draw (9.4,-1.3) -- (9.8,-1.3); 
        \draw (9.8,-1.3) -- (9.8,0); 
        \draw (9.8,0) -- (10.8,0); 
        \draw[->] (10.8,-0.5) -- (11.2,-0.5);

        \draw (11.2,0) -- (12.2,0); 
        \draw (12.2,0) -- (12.2,-1.3); 
        \draw (12.2,-1.3) -- (12.6,-1.3); 
        \draw (12.6,-1.3) -- (12.6,0); 
        \draw (12.6,0) -- (13.6,0); 
        \draw[->] (13.6,-0.5) -- (14,-0.5);

        \draw (14,0) -- (15,0); 
        \draw (15,0) -- (15,-1.3); 
        \draw (15,-1.3) -- (15.4,-1.3); 
        \draw (15.4,-1.3) -- (15.4,0); 
        \draw (15.4,0) -- (16.4,0); 
        \draw[->] (16.4,-0.5) -- (16.8,-0.5);

        \draw (16.8,0) -- (17.8,0); 
        \draw (17.8,0) -- (17.8,-1.3); 
        \draw (17.8,-1.3) -- (18.2,-1.3); 
        \draw (18.2,-1.3) -- (18.2,0); 
        \draw (18.2,0) -- (19.2,0); 
        \draw[->] (2.4,-2.5) -- (2.8,-2.5);

        \draw (2.8,-2) -- (3.8,-2); 
        \draw (3.8,-2) -- (3.8,-3.3); 
        \draw (3.8,-3.3) -- (4.2,-3.3); 
        \draw (4.2,-3.3) -- (4.2,-2); 
        \draw (4.2,-2) -- (5.2,-2); 
        \draw[->] (5.2,-2.5) -- (5.6,-2.5);

        \draw (5.6,-2) -- (6.6,-2); 
        \draw (6.6,-2) -- (6.6,-3.3); 
        \draw (6.6,-3.3) -- (7,-3.3); 
        \draw (7,-3.3) -- (7,-2); 
        \draw (7,-2) -- (8,-2); 
        \draw[->] (8,-2.5) -- (8.4,-2.5);

        \draw (8.4,-2) -- (9.4,-2); 
        \draw (9.4,-2) -- (9.4,-3.3); 
        \draw (9.4,-3.3) -- (9.8,-3.3); 
        \draw (9.8,-3.3) -- (9.8,-2); 
        \draw (9.8,-2) -- (10.8,-2); 
        \draw[->] (10.8,-2.5) -- (11.2,-2.5);

        \draw (11.2,-2) -- (12.2,-2); 
        \draw (12.2,-2) -- (12.2,-3.3); 
        \draw (12.2,-3.3) -- (12.6,-3.3); 
        \draw (12.6,-3.3) -- (12.6,-2); 
        \draw (12.6,-2) -- (13.6,-2); 
        \draw[->] (13.6,-2.5) -- (14,-2.5);

        \draw (14,-2) -- (15,-2); 
        \draw (15,-2) -- (15,-3.3); 
        \draw (15,-3.3) -- (15.4,-3.3); 
        \draw (15.4,-3.3) -- (15.4,-2); 
        \draw (15.4,-2) -- (16.4,-2); 
        \draw[->] (16.4,-2.5) -- (16.8,-2.5);

        \draw (16.8,-2) -- (17.8,-2); 
        \draw (17.8,-2) -- (17.8,-3.3); 
        \draw (17.8,-3.3) -- (18.2,-3.3); 
        \draw (18.2,-3.3) -- (18.2,-2); 
        \draw (18.2,-2) -- (19.2,-2); 
        
        \node at (1.9,0.2) {\tiny514362}; 
        \node at (1.2,-1.125) {\tiny}; 
        \node at (1.2,-0.825) {\tiny}; 
        \node at (1.2,-0.525) {\tiny}; 
        \node at (1.2,-0.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (0.5,0.2) {\tiny}; 

        \node at (4.62,0.2) {\tiny14362}; 
        \node at (4,-1.125) {\tiny5}; 
        \node at (1.2,-0.825) {\tiny}; 
        \node at (1.2,-0.525) {\tiny}; 
        \node at (1.2,-0.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (0.5,0.2) {\tiny}; 

        \node at (7.34,0.2) {\tiny4362}; 
        \node at (6.8,-1.125) {\tiny5}; 
        \node at (6.8,-0.825) {\tiny1}; 
        \node at (1.2,-0.525) {\tiny}; 
        \node at (1.2,-0.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (0.5,0.2) {\tiny}; 

        \node at (10.06,0.2) {\tiny362}; 
        \node at (9.6,-1.125) {\tiny5}; 
        \node at (9.6,-0.825) {\tiny1}; 
        \node at (9.6,-0.525) {\tiny4}; 
        \node at (1.2,-0.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (0.5,0.2) {\tiny}; 

        \node at (12.86,0.2) {\tiny362}; 
        \node at (12.4,-1.125) {\tiny5}; 
        \node at (12.4,-0.825) {\tiny1}; 
        \node at (9.6,-0.525) {\tiny}; 
        \node at (1.2,-0.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (11.3,0.2) {\tiny4}; 

        \node at (15.58,0.2) {\tiny62}; 
        \node at (15.2,-1.125) {\tiny5}; 
        \node at (15.2,-0.825) {\tiny1}; 
        \node at (15.2,-0.525) {\tiny3}; 
        \node at (1.2,-0.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (14.1,0.2) {\tiny4}; 

        \node at (18.3,0.2) {\tiny2}; 
        \node at (18,-1.125) {\tiny5}; 
        \node at (18,-0.825) {\tiny1}; 
        \node at (18,-0.525) {\tiny3}; 
        \node at (18,-0.225) {\tiny6}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (16.9,0.2) {\tiny4}; 

        \node at (4.3,-1.8) {\tiny}; 
        \node at (4,-3.125) {\tiny5}; 
        \node at (4,-2.825) {\tiny1}; 
        \node at (4,-2.525) {\tiny3}; 
        \node at (4,-2.225) {\tiny6}; 
        \node at (4,-1.925) {\tiny2}; 
        \node at (2.9,-1.8) {\tiny4}; 

        \node at (7.1,-1.8) {\tiny}; 
        \node at (6.8,-3.125) {\tiny5}; 
        \node at (6.8,-2.825) {\tiny1}; 
        \node at (6.8,-2.525) {\tiny3}; 
        \node at (6.8,-2.225) {\tiny6}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (5.78,-1.8) {\tiny42}; 

        \node at (7.1,-1.8) {\tiny}; 
        \node at (9.6,-3.125) {\tiny5}; 
        \node at (9.6,-2.825) {\tiny1}; 
        \node at (9.6,-2.525) {\tiny3}; 
        \node at (4,-2.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (8.66,-1.8) {\tiny426}; 

        \node at (7.1,-1.8) {\tiny}; 
        \node at (12.4,-3.125) {\tiny5}; 
        \node at (12.4,-2.825) {\tiny1}; 
        \node at (9.6,-2.525) {\tiny}; 
        \node at (4,-2.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (11.54,-1.8) {\tiny4263}; 

        \node at (7.1,-1.8) {\tiny}; 
        \node at (15.2,-3.125) {\tiny5}; 
        \node at (15.2,-2.825) {\tiny}; 
        \node at (9.6,-2.525) {\tiny}; 
        \node at (4,-2.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (14.42,-1.8) {\tiny42631}; 

        \node at (7.1,-1.8) {\tiny}; 
        \node at (15.2,-3.125) {\tiny}; 
        \node at (15.2,-2.825) {\tiny}; 
        \node at (9.6,-2.525) {\tiny}; 
        \node at (4,-2.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (17.3,-1.8) {\tiny426315}; 
    \end{scope}
\end{tikzpicture}

==> pictures/exssc123.tikz <==
\begin{tikzpicture}[dot/.style = {circle, fill, minimum size=#1, inner sep=0pt, outer sep=0pt}]
    \begin{scope}[thick]
        \draw (0,0) -- (1,0); 
        \draw (1,0) -- (1,-1.3); 
        \draw (1,-1.3) -- (1.4,-1.3); 
        \draw (1.4,-1.3) -- (1.4,0); 
        \draw (1.4,0) -- (2.4,0); 
        \draw[->] (2.4,-0.5) -- (2.8,-0.5);

        \draw (2.8,0) -- (3.8,0); 
        \draw (3.8,0) -- (3.8,-1.3); 
        \draw (3.8,-1.3) -- (4.2,-1.3); 
        \draw (4.2,-1.3) -- (4.2,0); 
        \draw (4.2,0) -- (5.2,0); 
        \draw[->] (5.2,-0.5) -- (5.6,-0.5);

        \draw (5.6,0) -- (6.6,0); 
        \draw (6.6,0) -- (6.6,-1.3); 
        \draw (6.6,-1.3) -- (7,-1.3); 
        \draw (7,-1.3) -- (7,0); 
        \draw (7,0) -- (8,0); 
        \draw[->] (8,-0.5) -- (8.4,-0.5);

        \draw (8.4,0) -- (9.4,0); 
        \draw (9.4,0) -- (9.4,-1.3); 
        \draw (9.4,-1.3) -- (9.8,-1.3); 
        \draw (9.8,-1.3) -- (9.8,0); 
        \draw (9.8,0) -- (10.8,0); 
        \draw[->] (10.8,-0.5) -- (11.2,-0.5);

        \draw (11.2,0) -- (12.2,0); 
        \draw (12.2,0) -- (12.2,-1.3); 
        \draw (12.2,-1.3) -- (12.6,-1.3); 
        \draw (12.6,-1.3) -- (12.6,0); 
        \draw (12.6,0) -- (13.6,0); 
        \draw[->] (13.6,-0.5) -- (14,-0.5);

        \draw (14,0) -- (15,0); 
        \draw (15,0) -- (15,-1.3); 
        \draw (15,-1.3) -- (15.4,-1.3); 
        \draw (15.4,-1.3) -- (15.4,0); 
        \draw (15.4,0) -- (16.4,0); 
        \draw[->] (16.4,-0.5) -- (16.8,-0.5);

        \draw (16.8,0) -- (17.8,0); 
        \draw (17.8,0) -- (17.8,-1.3); 
        \draw (17.8,-1.3) -- (18.2,-1.3); 
        \draw (18.2,-1.3) -- (18.2,0); 
        \draw (18.2,0) -- (19.2,0); 
        \draw[->] (2.4,-2.5) -- (2.8,-2.5);

        \draw (2.8,-2) -- (3.8,-2); 
        \draw (3.8,-2) -- (3.8,-3.3); 
        \draw (3.8,-3.3) -- (4.2,-3.3); 
        \draw (4.2,-3.3) -- (4.2,-2); 
        \draw (4.2,-2) -- (5.2,-2); 
        \draw[->] (5.2,-2.5) -- (5.6,-2.5);

        \draw (5.6,-2) -- (6.6,-2); 
        \draw (6.6,-2) -- (6.6,-3.3); 
        \draw (6.6,-3.3) -- (7,-3.3); 
        \draw (7,-3.3) -- (7,-2); 
        \draw (7,-2) -- (8,-2); 
        \draw[->] (8,-2.5) -- (8.4,-2.5);

        \draw (8.4,-2) -- (9.4,-2); 
        \draw (9.4,-2) -- (9.4,-3.3); 
        \draw (9.4,-3.3) -- (9.8,-3.3); 
        \draw (9.8,-3.3) -- (9.8,-2); 
        \draw (9.8,-2) -- (10.8,-2); 
        \draw[->] (10.8,-2.5) -- (11.2,-2.5);

        \draw (11.2,-2) -- (12.2,-2); 
        \draw (12.2,-2) -- (12.2,-3.3); 
        \draw (12.2,-3.3) -- (12.6,-3.3); 
        \draw (12.6,-3.3) -- (12.6,-2); 
        \draw (12.6,-2) -- (13.6,-2); 
        \draw[->] (13.6,-2.5) -- (14,-2.5);

        \draw (14,-2) -- (15,-2); 
        \draw (15,-2) -- (15,-3.3); 
        \draw (15,-3.3) -- (15.4,-3.3); 
        \draw (15.4,-3.3) -- (15.4,-2); 
        \draw (15.4,-2) -- (16.4,-2); 
        \draw[->] (16.4,-2.5) -- (16.8,-2.5);

        \draw (16.8,-2) -- (17.8,-2); 
        \draw (17.8,-2) -- (17.8,-3.3); 
        \draw (17.8,-3.3) -- (18.2,-3.3); 
        \draw (18.2,-3.3) -- (18.2,-2); 
        \draw (18.2,-2) -- (19.2,-2); 
        
        \node at (1.9,0.2) {\tiny514362}; 
        \node at (1.2,-1.125) {\tiny}; 
        \node at (1.2,-0.825) {\tiny}; 
        \node at (1.2,-0.525) {\tiny}; 
        \node at (1.2,-0.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (0.5,0.2) {\tiny}; 

        \node at (4.62,0.2) {\tiny14362}; 
        \node at (4,-1.125) {\tiny5}; 
        \node at (1.2,-0.825) {\tiny}; 
        \node at (1.2,-0.525) {\tiny}; 
        \node at (1.2,-0.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (0.5,0.2) {\tiny}; 

        \node at (7.34,0.2) {\tiny4362}; 
        \node at (6.8,-1.125) {\tiny5}; 
        \node at (6.8,-0.825) {\tiny1}; 
        \node at (1.2,-0.525) {\tiny}; 
        \node at (1.2,-0.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (0.5,0.2) {\tiny}; 

        \node at (10.06,0.2) {\tiny362}; 
        \node at (9.6,-1.125) {\tiny5}; 
        \node at (9.6,-0.825) {\tiny1}; 
        \node at (9.6,-0.525) {\tiny4}; 
        \node at (1.2,-0.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (0.5,0.2) {\tiny}; 

        \node at (12.78,0.2) {\tiny62}; 
        \node at (12.4,-1.125) {\tiny5}; 
        \node at (12.4,-0.825) {\tiny1}; 
        \node at (12.4,-0.525) {\tiny4}; 
        \node at (12.4,-0.225) {\tiny3}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (11.3,0.2) {\tiny}; 

        \node at (15.5,0.2) {\tiny2}; 
        \node at (15.2,-1.125) {\tiny5}; 
        \node at (15.2,-0.825) {\tiny1}; 
        \node at (15.2,-0.525) {\tiny4}; 
        \node at (15.2,-0.225) {\tiny3}; 
        \node at (15.2,0.075) {\tiny6}; 
        \node at (14.1,0.2) {\tiny}; 

        \node at (18.3,0.2) {\tiny2}; 
        \node at (18,-1.125) {\tiny5}; 
        \node at (18,-0.825) {\tiny1}; 
        \node at (18,-0.525) {\tiny4}; 
        \node at (18,-0.225) {\tiny3}; 
        \node at (18,0.075) {\tiny}; 
        \node at (16.9,0.2) {\tiny6}; 

        \node at (4.3,-1.8) {\tiny2}; 
        \node at (4,-3.125) {\tiny5}; 
        \node at (4,-2.825) {\tiny1}; 
        \node at (4,-2.525) {\tiny4}; 
        \node at (4,-2.225) {\tiny}; 
        \node at (4,-1.925) {\tiny}; 
        \node at (2.98,-1.8) {\tiny63}; 

        \node at (7.1,-1.8) {\tiny}; 
        \node at (6.8,-3.125) {\tiny5}; 
        \node at (6.8,-2.825) {\tiny1}; 
        \node at (6.8,-2.525) {\tiny4}; 
        \node at (6.8,-2.225) {\tiny2}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (5.78,-1.8) {\tiny63}; 

        \node at (7.1,-1.8) {\tiny}; 
        \node at (9.6,-3.125) {\tiny5}; 
        \node at (9.6,-2.825) {\tiny1}; 
        \node at (9.6,-2.525) {\tiny4}; 
        \node at (4,-2.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (8.66,-1.8) {\tiny632}; 

        \node at (7.1,-1.8) {\tiny}; 
        \node at (12.4,-3.125) {\tiny5}; 
        \node at (12.4,-2.825) {\tiny1}; 
        \node at (9.6,-2.525) {\tiny}; 
        \node at (4,-2.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (11.54,-1.8) {\tiny6324}; 

        \node at (7.1,-1.8) {\tiny}; 
        \node at (15.2,-3.125) {\tiny5}; 
        \node at (15.2,-2.825) {\tiny}; 
        \node at (9.6,-2.525) {\tiny}; 
        \node at (4,-2.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (14.42,-1.8) {\tiny63241}; 

        \node at (7.1,-1.8) {\tiny}; 
        \node at (15.2,-3.125) {\tiny}; 
        \node at (15.2,-2.825) {\tiny}; 
        \node at (9.6,-2.525) {\tiny}; 
        \node at (4,-2.225) {\tiny}; 
        \node at (1.2,0.075) {\tiny}; 
        \node at (17.3,-1.8) {\tiny632415}; 
    \end{scope}
\end{tikzpicture}

==> pictures/mesh.tikz <==
\begin{tikzpicture}[dot/.style = {circle, fill, minimum size=#1, inner sep=0pt, outer sep=0pt}]
    \begin{scope}[thick]
        \fill[pattern=north east lines, pattern color = gray] (0,2) -- (1,2) -- (1,3) -- (0,3) -- (0,2);
        \fill[pattern=north east lines, pattern color = gray] (2,0) -- (3,0) -- (3,1) -- (2,1) -- (2,0);
        \fill[pattern=north east lines, pattern color = gray] (2,1) -- (3,1) -- (3,2) -- (2,2) -- (2,1);

        \draw (1,0) -- (1,4); 
        \draw (2,0) -- (2,4); 
        \draw (3,0) -- (3,4); 

        \draw (0,1) -- (4,1); 
        \draw (0,2) -- (4,2); 
        \draw (0,3) -- (4,3); 

        \filldraw[black] (1,1) circle (5pt);
        \filldraw[black] (2,3) circle (5pt);
        \filldraw[black] (3,2) circle (5pt);
        
        \node at (-1.4,2) {$\mu_{132}=$}; 

        \fill[pattern=north east lines, pattern color = gray] (11,0) -- (12,0) -- (12,1) -- (11,1) -- (11,0);
        \fill[pattern=north east lines, pattern color = gray] (12,1) -- (13,1) -- (13,2) -- (12,2) -- (12,1);
        \fill[pattern=north east lines, pattern color = gray] (12,2) -- (13,2) -- (13,3) -- (12,3) -- (12,2);
        
        \draw (11,0) -- (11,5); 
        \draw (12,0) -- (12,5); 
        \draw (13,0) -- (13,5); 
        \draw (14,0) -- (14,5); 

        \draw (10,1) -- (15,1); 
        \draw (10,2) -- (15,2); 
        \draw (10,3) -- (15,3); 
        \draw (10,4) -- (15,4); 

        \filldraw[black] (11,2) circle (5pt);
        \filldraw[black] (12,4) circle (5pt);
        \filldraw[black] (13,1) circle (5pt);
        \filldraw[black] (14,3) circle (5pt); 
        
        \node at (8.5,2) {$\mu_{2413}=$}; 
    \end{scope}
\end{tikzpicture}
